Fundamental effective temperature measurements for eclipsing binary stars -- III. SPIRou near-infrared spectroscopy and CHEOPS photometry of the benchmark G0V star EBLM J0113+31

EBLM J0113+31 is moderately bright (V=10.1), metal-poor ([Fe/H]$\approx-0.3$) G0V star with a much fainter M dwarf companion on a wide, eccentric orbit (=14.3 d). We have used near-infrared spectroscopy obtained with the SPIRou spectrograph to measure the semi-amplitude of the M dwarf's spectroscopic orbit, and high-precision photometry of the eclipse and transit from the CHEOPS and TESS space missions to measure the geometry of this binary system. From the combined analysis of these data together with previously published observations we obtain the following model-independent masses and radii: $M_1 = 1.029 \pm 0.025 M_{\odot}$, $M_2 = 0.197 \pm 0.003 M_{\odot}$, $R_1 = 1.417 \pm 0.014 R_{\odot}$, $R_2 = 0.215 \pm 0.002 R_{\odot}$. Using $R_1$ and the parallax from Gaia EDR3 we find that this star's angular diameter is $\theta = 0.0745 \pm 0.0007$ mas. The apparent bolometric flux of the G0V star corrected for both extinction and the contribution from the M dwarf ($<0.2$ per cent) is ${\mathcal F}_{\oplus,0} = (2.62\pm 0.05)\times10^{-9}$ erg.cm$^{-2}$.s$^{-1}$. Hence, this G0V star has an effective temperature $T_{\rm eff,1} = 6124{\rm\,K} \pm 40{\rm \,K\,(rnd.)} \pm 10 {\rm \,K\,(sys.)}$. EBLM J0113+31 is an ideal benchmark star that can be used for "end-to-end" tests of the stellar parameters measured by large-scale spectroscopic surveys, or stellar parameters derived from asteroseismology with PLATO. The techniques developed here can be applied to many other eclipsing binaries in order to create a network of such benchmark stars.

==> SupplementaryMaterial/ReadMe.txt <==
Supplementary material to accompany "Fundamental effective temperature
measurements for eclipsing binary stars – III. SPIRou near-infrared
spectroscopy and CHEOPS photometry of the benchmark G0V star EBLM J0113+31",
Maxted et al. 2022.

The supplementary material comprises two spectra in FITS format as follows - 
 - J0113+31_FIES.fits
 - J0113+31_SPIRou.fits

The FIES spectrum is the average of 11 spectra of EBLM J0113+31 obtained in
medium resolution mode (R=46,000) co-added in the rest frame of the primary
star. Wavelengths are in nm and flux is in arbitrary units.

The SPIRou spectrum is the average of 22 spectra of EBLM J0113+31 A co-added
in the rest frame of the primary star. These spectra have been corrected for
the small flux contribution from the M-dwarf companion. Wavelengths are in nm
and flux is in arbitrary units.

-Pierre Maxted (p.maxted@keele.ac.uk)
 2022-03-02 

